Shockwaves in Supernovae: New Implications on the Diffuse Supernova Neutrino Background

We investigate shock wave effects upon the diffuse supernova neutrino background using dynamic profiles taken from hydrodynamical simulations and calculating the neutrino evolution in three flavors with the S-matrix formalism. We show that the shock wave impact is significant and introduces modifications of the relic fluxes by about $20 \%$ and of the associated event rates at the level of $10-20 \%$. Such an effect is important since it is of the same order as the rate variation introduced when different oscillation scenarios (i.e. hierarchy or $\theta_{13}$) are considered. In addition, due to the shock wave, the rates become less sensitive to collective effects, in the inverted hierarchy and when $\sin^2 2 \theta_{13}$ is between the Chooz limit and $10^{-5}$. We propose a simplified model to account for shock wave effects in future predictions.

==> reponsePRD.txt <==
Dear Editors,

Enclosed please find the revised version of our manuscript LF12789, "Shockwaves 
in Supernovae: New Implications on the Diffuse Supernova Neutrino Background",
by Galais, Kneller, Volpe and Gava, that we wish to transfer from PRL to PRD. 

The present version includes modifications to all comments of referees A and B.
The enclosed answers to the referees also clarify some aspects of our
calculations.

We hope that the paper is now suitable for publication in Physical Review D.
Cristina Volpe
for the authors

===============================================================================
ANSWER to REFEREE A

We thank the referee for his careful reading of the manuscript and for all his
comments. 

The new version that we are submitting includes the following modifications,
according to the points raised:

1) A full paragraph (and related references) concerning the available 
calculations of the relic fluxes has been added as well as a description 
of the experimental situation and the prospects for the discovery of 
the diffuse supernova neutrino background. 

2) The reason to split the calculations in two step is only practical. Obviously
one can in principle perform the whole neutrino propagation calculation from 
the inner to the outer star. We give a detailed description of how our
calculations have been performed only as an information.

3) The "collective" and "MSW" regions are usually well separated for the typical
density profiles of massive stars. This is one of the results shown in our
previous work - Gava, Kneller, Volpe, McLaughlin PRL2009 -.

4) We have corrected our sentence concerning the radiative corrections since
yes, 0(10^-3) refered to the ratio. Reference [28] is updated.

5) The calculations are indeed performed in the single-angle approximation which
has been shown to qualitatively and quantitatively account well for the results
from multi-angle calculations. 
To include the neutrino-neutrino interaction one needs, by definition, to add 
a non-linear term depending on the neutrino density matrix multiplied by an 
angular term and integrate this over all neutrino energies since all neutrinos 
contribute to create the neutrino background. 
We have added a few sentences and two formulas to clarify how the 
neutrino-neutrino contribution is computed.

6) Concerning turbulence, the results of [16,51,52] show that turbulence 
tends to bring the neutrino oscillation probability to one-half for the 
values of sin22theta_13 > 10^{-5} and for the
neutrinos energies for which the MSW resonance condition is met. When one
includes the front and the reverse shock (as in our calculations) the presence
of multiple resonances induces phase effects that have also the properties to
average the probabilities to one-half for those neutrinos that undergo the
resonance. Therefore we do not expect our conclusions to change with the
inclusion of turbulence. To prove that this is indeed true we have performed one
calculation for a neutrino energy mode with and without turbulence. We include
in the present version a paragraph concerning this point and two figures. 

7) To show where the energy dependence of the ratios of the relic nue and nuebar
fluxes come from we have added Figures 2,3 showing the nue and nuebar fluxes.

8) The effects we find on the shock wave can disapper only if the
electron (anti)neutrinos and muon-tau (anti)neutrinos are completely
degenerate. Although recent calculations show that the hierarchy of neutrino
energies is not as pronounced as it has been considered in the past, some
hierarchy should persist. Besides if the luminosities of electron and muon-tau
neutrinos are not equal at all times during the explosion, as it has been shown
is some recent supernova simulations, then the effects we find might be
larger. The spectral split does not play any role here since it appears in inverted
hierarchy and in the nue channel (for equal luminosities) while the shock wave 
effects we are discussing are apparent in the normal hierarchy and nue channel 
or inverted and nuebar and inverted channel.

9) The possible backgrounds that can be present in the detector have already
been considered in an effective way since in Table I we show events in a window
which should be the one in principle free from possible backgrounds. As far as 
the loss of the sensitivity to the collective effets is concerned this should 
not change much since it is due to the fact that the contribution of each flux (adiabatic and non-adiabatic) to
the time integral is about one-half. If you include or not the neutrino-neutrino
interaction the effect is just that you reverse in time the two contributions.
We have added a paragraph to explain this in more detail.

To render the manuscript more self-consistent we have added information on the
formalism and also figures showing the density profiles at different times that 
we have been using. Additional references have been added since the introduction
has been enlarged.

We hope that the paper is now suitable for publication in Physical Review D.
==============================================================================
ANSWER TO REFEREE B

We thank the referee for his careful reading of the manuscript and for all his
comments. 

The new version that we are submitting includes the following modifications,
according to the points raised:

1) The manuscript has been expanded to include more information on the formalism
used for the calculations and figures to show the relic fluxes as a function on
energy for the different cases. We do not add additional figures concerning the
shock wave and the nu-nu interaction effects since these have already been
published elsewhere (see [17,42]).

2) The shock wave effects found depend on the difference between the
adiabatic and non-adiabatic fluxes.   
The effects we find of the shock waves can disapper only if the
electron (anti)neutrinos and muon-tau (anti)neutrinos are completely
degenerate. Although recent calculations show that the hierarchy of neutrino
energies is not as pronounced as it has been considered in the past, some
hierarchy should persist. Besides if the luminosities of electron and muon-tau
neutrinos are not equal at all times during the explosion, as it has been shown
is some recent supernova simulations, then the effects we find might be
larger. 

3) We would like to clarify that our goal is not to use the diffuse supernova
neutrino background to identify in an unambiguous way shock wave effects, as it
has been discussed in the literature and also in our recent work,
Gava, Kneller, Volpe, McLaughlin PRL2009 . Our goal is to show that indeed the
shock waves can significantly modify the relic neutrino fluxes and rates and
they can wash out the effects of the neutrino-neutrino interaction when the
shock wave is effective (depending on the hierachy, the value of theta_13 and
the detection channel considered). This result is completely new. 

Concerning the referee's comment stating that an effect of 10-15 % is not large,
we would like to emphasize that indeed it is so in this context. In fact, if one
compares for example the difference in the rates due to different choices of
theta_13 (large or small) one gets an effect of the same order as shock wave effects. 
We have added some sentences to clarify this point.

In conclusion our results show that since the shock wave effects are potentially
large they should be included in future calculations and we propose a simplified
procedure to do that, that we have checked to give results as close as a few 
percent to our complete numerical calculation.

To improve the manuscript we have expanded the introduction, and added references
and figures. A detailed discussion concerning turbulence has also been inplemented.

We hope that the paper is now suitable for publication in Physical Review D.
===============================================================================

